Disjoint Projected Enumeration for SAT and SMT without Blocking Clauses

All-Solution Satisfiability (AllSAT) and its extension, All-Solution Satisfiability Modulo Theories (AllSMT), have become more relevant in recent years, mainly in formal verification and artificial intelligence applications. The goal of these problems is the enumeration of all satisfying assignments of a formula (for SAT and SMT problems, respectively), making them useful for test generation, model checking, and probabilistic inference. Nevertheless, traditional AllSAT algorithms face significant computational challenges due to the exponential growth of the search space and inefficiencies caused by blocking clauses, which cause memory blowups and degrade unit propagation performances in the long term. This paper presents two novel solvers: tabularAllSAT, a projected AllSAT solver, and tabularAllSMT, a projected AllSMT solver. Both solvers combine Conflict-Driven Clause Learning (CDCL) with chronological backtracking to improve efficiency while ensuring disjoint enumeration. To retrieve compact partial assignments we propose a novel aggressive implicant shrinking algorithm, compatible with chronological backtracking, to minimize the number of partial assignments, reducing overall search complexity. Furthermore, we extend the solver framework to handle projected enumeration and SMT formulas effectively and efficiently, adapting the baseline framework to integrate theory reasoning and the distinction between important and non-important variables. An extensive experimental evaluation demonstrates the superiority of our approach compared to state-of-the-art solvers, particularly in scenarios requiring projection and SMT-based reasoning.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty




==> submission.txt <==
Q: If any part of this work has been submitted or published elsewhere, please state where it has been submitted and how it differs from the paper submitted here. (Please either confirm that that the work has not been submitted or published elsewhere, or give details)

A: A preliminary and much shorter version of this paper was presented at the
AAAI 2024 conference:

Spallitta, G., Sebastiani, R., Biere, A., 2024
Disjoint Partial Enumeration without Blocking Clauses
https://doi.org/10.1609/aaai.v38i8.28652

In this paper, our novel contribution can be summarized as follows:

* Proposal of a novel and more aggressive implicant shrinking algorithm, intending to reduce the number of partial assignments retrieved by the AllSAT procedure. 
* Extension of our algorithm to deal with projected enumeration, showing how chronological backtracking and CDCL have been adapted to enumerate only a subset of important variables.
* Extension of our algorithm to deal with the enumeration of SMT formulae, showing how chronological backtracking and CDCL have been adapted to integrate theory reasoning.
* Extensive experimental evaluation, showing the superiority of our proposed techniques against the state-of-the-art algorithms.


----------------------------------------------------------------------------

Q: What is, in one or two sentences, the original contribution of this work?

A: We present, up to our knowledge, the first projected AllSAT and AllSMT algorithm to perform projected disjoint enumeration without introducing blocking clauses. We also present a novel implicant shrinking algorithm suited for chronological backtracking that aggressively prunes total assignments, obtaining drastically shorter partial assignments compared to previously proposed approaches.

-----------------------------------------------------------------------------

Q: Why should this contribution be considered important for the field of Artificial Intelligence? Please confirm where you explain this in the paper?

A: AllSAT and AllSMT are enumeration techniques with broad applications in artificial intelligence and related fields. For instance, they are used for hardware and software verification, such as automatic test suite generation and model checking. Beyond verification, these methods have found applications in data mining, notably in solving the frequent itemset mining problem. More recently, AllSMT has emerged as a powerful tool in artificial intelligence for tasks like probabilistic inference in hybrid domains through Weighted Model Integration (WMI), model counting over first-order theories (#SMT), and generating canonical decision diagrams modulo theories. These applications underscore the relevance of efficient enumeration strategies to solve AI challenges involving hybrid reasoning and combinatorial optimization. 
Our paper proposes novel procedures that improve AllSAT and AllSMT in terms of both efficiency (CPU time and memory consumption) and effectiveness (size of the output sets of partial assignments).

We discuss the importance of these contributions in the first two paragraphs of the introduction.

----------------------------------------------------------------------------

Q: What is the most closely related work by others, and how does this work differ? Please give 1-3 citations to such papers (not papers that of yours or your co-authors, of course), preferably from outlets such as the AI journal, the Journal of Artificial Research, IJCAI, AAAI, ECAI or some similar quality artificial intelligence venue. Your related work section should discuss the relationship in more detail.

A: The problem of dealing efficiently with (projected) AllSAT and AllSMT and related subfields is well-known in AI literature and related fields. Here are some noteworthy examples of related papers from other authors.

The authors in [1] introduced (projected) enumeration procedures to deal with SAT and SMT formulae in order to perform predicate abstraction effectively. Although addressing the same problems, our proposed procedures differ significantly from [1]: instead of learning blocking clauses to enumerate all possible assignments as in [1] ---s.t. the number of blocking clauses can grow exponentially, affecting memory consumption and slowing down unit propagation--- our procedures can enumerate partial models without introducing blocking clauses.

In [2] the authors propose an exhaustive DPLL algorithm for model counting [2]. Model counting is closely related to model enumeration, as it aims to determine the number of satisfying assignments for a given formula instead of explicitly generating the model. Unlike the approach in [2], our techniques combine Conflict-Driven Clause-Learning, to efficiently escape search branches where no satisfiable assignments can be found, and
Chronological Backtracking, to ensure no blocking clauses are introduced to rule out satisfying assignments.

A recent enumeration approach involves compiling a CNF formula into a deterministic Decomposable Negation Normal Form (d-DNNF) and performing enumeration by traversing the d-DNNF in a top-down fashion [3].
Whereas in [3] enumeration is performed in two steps: (a) compile the formula in d-DNNF and (b) perform an AND/OR-tree traversal, our approach directly enumerates the truth assignments in one step by means of the combination of CDCL and chronological backtracking. Moreover, [3] does not explicitly support projected enumeration or SMT enumeration, which are central capabilities of our procedures.

Our related work section discusses all these comparisons in more detail, emphasizing the advantages of our approach.

[1] S. K. Lahiri, R. Nieuwenhuis, A. Oliveras.
"SMT techniques for fast predicate abstraction". CAV 2006

[2] U. Oztok, A. Darwiche, "An exhaustive DPLL algorithm for model counting". JAIR Volume 62 Issue 1 pp 1–32, May 2018

[3] J.M. Lagniez, E. Lonca.
"Leveraging decision-DNNF compilation for enumerating disjoint partial models". KR 2024

-----------------------------------------------------------------------------

Q: AIJ will publish only work that is relevant to AI. It must also be accessible to a wide audience, even if the contribution of the paper is a narrow technical one (i.e. other AI researchers, not necessarily in the same sub-field should be able to appreciate the results and understand the paper's contributions and its relevance to AI).
Your paper will be sent back for revisions or rejected if this is not the case. Answer the following two questions:

1. Is your work relevant to AI, and where do you explain the relevance to AI in the paper?

2. Can you confirm that at least the abstract, introduction and conclusion can be appreciated by a general AI audience?

A: As remarked in the introduction of the manuscript, our work is relevant to the research area of artificial intelligence, being beneficial for several AI tasks. In particular, WMI and #SMT are based on the enumeration of short satisfying partial assignments. Moreover, AllSAT and AllSMT solvers are used as engines in many subfields like automated testing, data mining, and model checking. 

We made the abstract, introduction, and conclusion accessible to a general AI audience by focusing on the high-level message of the manuscript. Furthermore, despite being quite deep in algorithms, the manuscript includes plenty of examples and illustrations to convey the intuition of its being presented. Every algorithm is discussed line by line, guiding the reader to understand what each condition does in the general schema of the algorithm itself.

-----------------------------------------------------------------------------

Q: AIJ encourages authors to submit additional electronic material (data sets, programs, videos....) which would be published in Science Direct if the paper is accepted (though not in the print version). Please describe here any such material you would make available in this way.

A:  All experimental data of the paper, including the source code of both TabularAllSAT and TabularAllSMT, are both publicly available on GitHub. Links are provided in the experimental evaluation sections. We opted for GitHub repositories to guarantee continuous integration and updates of the tools. 

-----------------------------------------------------------------------------

Q: Did the availability of the AI journal for free as detailed at http://aij.ijcai.org/free-access-to-the-ai-journal influence your decision to submit to the AI journal?

A: The main reason for the choice of this journal is its high prestige, but the availability of the journal for free is one more point in favor.

-----------------------------------------------------------------------------


